Orientation mixing in active suspensions

We study a popular kinetic model introduced by Saintillan and Shelley for the dynamics of suspensions of active elongated particles where the particles are described by a distribution in space and orientation. The uniform distribution of particles is the stationary state of incoherence which is known to exhibit a phase transition. We perform an extensive study of the linearised evolution around the incoherent state. We show (i) in the non-diffusive regime corresponding to spectral (neutral) stability that the suspensions experiences a mixing phenomenon similar to Landau damping and we provide optimal pointwise in time decay rates in weak topology. Further, we show (ii) in the case of small rotational diffusion \(\nu\) that the mixing estimates persist up to time scale \(\nu^{-1/2}\) until the exponential decay at enhanced dissipation rate \(\nu^{1/2}\) takes over.The interesting feature is that the usual velocity variable of kinetic models is replaced by an orientation variable on the sphere. The associated \emph{orientation mixing} leads to limited algebraic decay for macroscopic quantities. For the proof, we start with a general pointwise decay results for Volterra equations that may be of independent interest. While, in the non-diffusive case, explicit formulas on the sphere allow to conclude the desired decay, much more work is required in the diffusive case: here we prove mixing estimates for the advection-diffusion equation on the sphere by combining an optimized hypocoercive approach with the vector field method. One main point in this context is to identify good commuting vector fields for the advection-diffusion operator on the sphere. Our results in this direction may be useful to other models in collective dynamics, where an orientation variable is involved.

==> curve.txt <==
0.000000000000000000e+00 -2.008619352704954508e-02
0.000000000000000000e+00 -2.234061294052480662e-02
0.000000000000000000e+00 -2.516887853980165346e-02
0.000000000000000000e+00 -2.882419505851885333e-02
0.000000000000000000e+00 -3.373639295381281045e-02
0.000000000000000000e+00 -4.070135132603525108e-02
0.000000000000000000e+00 -5.138772212167097564e-02
0.000000000000000000e+00 -7.005224976295387762e-02
0.000000000000000000e+00 -1.124894019870130712e-01
0.000000000000000000e+00 nan
0.000000000000000000e+00 nan
-4.747978405982731728e-03 -5.079407436927509956e-01
-9.471974709432950945e-03 -5.137413393907581671e-01
-1.417204710167952950e-02 -5.187155404292513872e-01
-1.884825371518251969e-02 -5.231445909318237497e-01
-2.350065262353415868e-02 -5.271628188347533550e-01
-2.812930184145787105e-02 -5.308497781097212265e-01
-3.273425932480926448e-02 -5.342583236102829147e-01
-3.731558297057539081e-02 -5.374262272625334180e-01
-4.187333061687421171e-02 -5.403818860098711374e-01
-4.640756004295715914e-02 -5.431474626075707413e-01
-5.091832896920609614e-02 -5.457407596168677433e-01
-5.540569505713478782e-02 -5.481764080426450025e-01
-5.986971590938847121e-02 -5.504666582842095979e-01
-6.431044906974429931e-02 -5.526219272026465790e-01
-6.872795202311160478e-02 -5.546511887619445247e-01
-7.312228219553021380e-02 -5.565622605372828602e-01
-7.749349695417280526e-02 -5.583620186940897456e-01
-8.184165360734328709e-02 -5.600565624981278523e-01
-8.616680940447699055e-02 -5.616513423801332561e-01
-9.046902153614147513e-02 -5.631512611425750769e-01
-9.474834713403541830e-02 -5.645607550166483746e-01
-9.900484327098972581e-02 -5.658838593599136990e-01
-1.032385669609664769e-01 -5.671242624783826569e-01
-1.074495751590599235e-01 -5.682853501483297043e-01
-1.116379247614957965e-01 -5.693702427697564517e-01
-1.158036726056307641e-01 -5.703818266202835829e-01
-1.199468754699548334e-01 -5.713227803397719073e-01
-1.240675900740885185e-01 -5.721955975252538407e-01
-1.281658730787840761e-01 -5.730026061276474181e-01
-1.322417810859258247e-01 -5.737459851990059922e-01
-1.362953706385295893e-01 -5.744277794296029915e-01
-1.403266982207426739e-01 -5.750499118293506129e-01
-1.443358202578444716e-01 -5.756141948418127541e-01
-1.483227931162456326e-01 -5.761223401268360522e-01
-1.522876731034887299e-01 -5.765759672063097696e-01
-1.562305164682482039e-01 -5.769766111343702653e-01
-1.601513794003300295e-01 -5.773257293265758872e-01
-1.640503180306715492e-01 -5.776247076608626019e-01
-1.679273884313423337e-01 -5.778748659453611936e-01
-1.717826466155431553e-01 -5.780774628335985099e-01
-1.756161485376064590e-01 -5.782337002555802963e-01
-1.794279500929972238e-01 -5.783447274232944579e-01
-1.832181071183113241e-01 -5.784116444608449203e-01
-1.869866753912765300e-01 -5.784355057024628266e-01
-1.907337106307517571e-01 -5.784173226957809444e-01
-1.944592684967287322e-01 -5.783580669427970111e-01
-1.981634045903298835e-01 -5.782586724067626527e-01
-2.018461744538096736e-01 -5.781200378096256198e-01
-2.055076335705544321e-01 -5.779430287416282841e-01
-2.091478373650820788e-01 -5.777284796020115687e-01
-2.127668412030419287e-01 -5.774771953875309505e-01
-2.163647003912150812e-01 -5.771899533435294050e-01
-2.199414701775148362e-01 -5.768675044906347305e-01
-2.234972057509856114e-01 -5.765105750386680938e-01
-2.270319622418036087e-01 -5.761198676980838762e-01
-2.305457947212769254e-01 -5.756960628981370176e-01
-2.340387582018449986e-01 -5.752398199199988404e-01
-2.375109076370789940e-01 -5.747517779521881254e-01
-2.409622979216825278e-01 -5.742325570749187147e-01
-2.443929838914900565e-01 -5.736827591793141057e-01
-2.478030203234679041e-01 -5.731029688268323152e-01
-2.511924619357141508e-01 -5.724937540537377023e-01
-2.545613633874584947e-01 -5.718556671249902523e-01
-2.579097792790626120e-01 -5.711892452414972787e-01
-2.612377641520193250e-01 -5.704950112043305488e-01
-2.645453724889537117e-01 -5.697734740391575681e-01
-2.678326587136223291e-01 -5.690251295838567591e-01
-2.710996771909130465e-01 -5.682504610420275881e-01
-2.743464822268458225e-01 -5.674499395048535622e-01
-2.775731280685724278e-01 -5.666240244435776230e-01
-2.807796689043760563e-01 -5.657731641746575058e-01
-2.839661588636714362e-01 -5.648977962994899960e-01
-2.871326520170053298e-01 -5.639983481204351445e-01
-2.902792023760560891e-01 -5.630752370347447133e-01
-2.934058638936333230e-01 -5.621288709078545720e-01
-2.965126904636793403e-01 -5.611596484273950747e-01
-2.995997359212673183e-01 -5.601679594391627548e-01
-3.026670540426021905e-01 -5.591541852662063050e-01
-3.057146985450206467e-01 -5.581186990120847735e-01
-3.087427230869910777e-01 -5.570618658492837438e-01
-3.117511812681137973e-01 -5.559840432936993260e-01
-3.147401266291203759e-01 -5.548855814660323960e-01
-3.177096126518744734e-01 -5.537668233408712393e-01
-3.206596927593712287e-01 -5.526281049841992310e-01
-3.235904203157372039e-01 -5.514697557799934646e-01
-3.265018486262313835e-01 -5.502920986465436037e-01
-3.293940309372436759e-01 -5.490954502430858142e-01
-3.322670204362959678e-01 -5.478801211672805760e-01
-3.351208702520420690e-01 -5.466464161440577341e-01
-3.379556334542668794e-01 -5.453946342062968577e-01
-3.407713630538881655e-01 -5.441250688677854441e-01
-3.435681120029533964e-01 -5.428380082888752955e-01
-3.463459331946440733e-01 -5.415337354352141030e-01
-3.491048794632714558e-01 -5.402125282299352627e-01
-3.518450035842795032e-01 -5.388746596996207838e-01
-3.545663582742438202e-01 -5.375203981143806820e-01
-3.572689961908710465e-01 -5.361500071223328501e-01
-3.599529699330002996e-01 -5.347637458787710685e-01
-3.626183320406017874e-01 -5.333618691702866066e-01
-3.626183320406017874e-01 -5.333618691702866066e-01
-4.074718037126521253e-01 -5.057249893845947586e-01
-4.466144045318399258e-01 -4.743487648901458242e-01
-4.803427629855854808e-01 -4.402189759473372765e-01
-5.089473278011545920e-01 -4.041241183163394313e-01
-5.327123679456586824e-01 -3.667102187155564241e-01
-5.519159726260541854e-01 -3.285157585209416142e-01
-5.668300512891435439e-01 -2.899951645179178472e-01
-5.777203336215737117e-01 -2.515353086890829704e-01
-5.848463695498380410e-01 -2.134675156970857746e-01
-5.884615292402745057e-01 -1.760765636614819996e-01
-5.888130030990670338e-01 -1.396076028061159491e-01
-5.861418017722443974e-01 -1.042715899159802617e-01
-5.806827561456814335e-01 -7.024963816985974052e-02
-5.726645173450979343e-01 -3.769655701085401767e-02
-5.623095567360593128e-01 -6.743775574131319339e-03
-5.498341659239760482e-01 2.249821098388493645e-02
-5.354484567541043516e-01 4.993776996460504158e-02
-5.193563613115461663e-01 7.550035801792007173e-02
-5.017556319212478355e-01 9.912698849352462316e-02
-4.828378411480020449e-01 1.207728946718057000e-01
-4.627883817964467683e-01 1.404063541368835710e-01
-4.417864669110646569e-01 1.580076469060470445e-01
-4.200051297761847602e-01 1.735681254923072403e-01
-3.976112239159809159e-01 1.870893793361101398e-01
-3.747654230944724163e-01 1.985824793396811228e-01
-3.516222213155242304e-01 2.080672908162716772e-01
-3.283299328228464486e-01 2.155718452022839515e-01
-3.050306920999948934e-01 2.211317625012597099e-01
-2.818604538703702866e-01 2.247897177299032767e-01
-2.589489930972192488e-01 2.265949456885920643e-01
-2.364199049836336886e-01 2.266027792357195869e-01
-2.143906049725507468e-01 2.248742169474802766e-01
-1.929723287467530746e-01 2.214755166236477280e-01
-1.722701322288688330e-01 2.164778115797886260e-01
-1.523828915813714435e-01 2.099567470661005686e-01
-1.334033032065798097e-01 2.019921344875556524e-01
-1.154178837466582064e-01 1.926676213810277760e-01
-9.850697008361633533e-02 1.820703753419496140e-01
-8.274471933930929723e-02 1.702907802932805970e-01
-6.819910887543764733e-02 1.574221436591971557e-01
-5.493193629354733987e-02 1.435604131498072478e-01
-4.299881943502958243e-02 1.288039019853013389e-01
-3.244919638112116200e-02 1.132530214914825722e-01
-2.332632545290425768e-02 9.701002008619361017e-02
-1.566728521130639901e-02 8.017872774990522644e-02
-9.502974457100559630e-03 6.286430513538941722e-02
-4.858112230905104433e-03 4.517299652237292268e-02
-1.751237813183812927e-03 2.721188586448772956e-02
-1.947107242458680958e-04 9.088655208599603907e-03
-1.947107242458633524e-04 -9.088655208599492885e-03
-1.751237813183798616e-03 -2.721188586448761160e-02
-4.858112230905079279e-03 -4.517299652237281860e-02
-9.502974457100524935e-03 -6.286430513538930620e-02
-1.566728521130635737e-02 -8.017872774990511542e-02
-2.332632545290420217e-02 -9.701002008619349914e-02
-3.244919638112105098e-02 -1.132530214914823641e-01
-4.299881943502950610e-02 -1.288039019853012557e-01
-5.493193629354718721e-02 -1.435604131498071090e-01
-6.819910887543764733e-02 -1.574221436591971557e-01
-8.274471933930920009e-02 -1.702907802932805137e-01
-9.850697008361633533e-02 -1.820703753419495863e-01
-1.154178837466580676e-01 -1.926676213810277760e-01
-1.334033032065798097e-01 -2.019921344875556524e-01
-1.523828915813713325e-01 -2.099567470661004576e-01
-1.722701322288685832e-01 -2.164778115797885427e-01
-1.929723287467529080e-01 -2.214755166236477280e-01
-2.143906049725504415e-01 -2.248742169474803043e-01
-2.364199049836335498e-01 -2.266027792357195869e-01
-2.589489930972189713e-01 -2.265949456885920366e-01
-2.818604538703701756e-01 -2.247897177299033045e-01
-3.050306920999946159e-01 -2.211317625012598209e-01
-3.283299328228463931e-01 -2.155718452022840070e-01
-3.516222213155240084e-01 -2.080672908162717605e-01
-3.747654230944723608e-01 -1.985824793396811228e-01
-3.976112239159806383e-01 -1.870893793361102508e-01
-4.200051297761847047e-01 -1.735681254923073513e-01
-4.417864669110646014e-01 -1.580076469060471833e-01
-4.627883817964466573e-01 -1.404063541368836820e-01
-4.828378411480020449e-01 -1.207728946718057694e-01
-5.017556319212478355e-01 -9.912698849352462316e-02
-5.193563613115459443e-01 -7.550035801792027990e-02
-5.354484567541041296e-01 -4.993776996460529138e-02
-5.498341659239758261e-01 -2.249821098388510299e-02
-5.623095567360590907e-01 6.743775574130986272e-03
-5.726645173450979343e-01 3.769655701085397603e-02
-5.806827561456814335e-01 7.024963816985932419e-02
-5.861418017722445084e-01 1.042715899159800536e-01
-5.888130030990670338e-01 1.396076028061155050e-01
-5.884615292402745057e-01 1.760765636614818885e-01
-5.848463695498381520e-01 2.134675156970856080e-01
-5.777203336215738227e-01 2.515353086890825818e-01
-5.668300512891435439e-01 2.899951645179176807e-01
-5.519159726260541854e-01 3.285157585209416142e-01
-5.327123679456586824e-01 3.667102187155563131e-01
-5.089473278011545920e-01 4.041241183163394313e-01
-4.803427629855855363e-01 4.402189759473371655e-01
-4.466144045318403144e-01 4.743487648901454912e-01
-4.074718037126523473e-01 5.057249893845945365e-01
-3.626183320406017874e-01 5.333618691702866066e-01
-3.626183320406017874e-01 5.333618691702866066e-01
-3.599529699330002996e-01 5.347637458787710685e-01
-3.572689961908710465e-01 5.361500071223328501e-01
-3.545663582742438202e-01 5.375203981143806820e-01
-3.518450035842795032e-01 5.388746596996207838e-01
-3.491048794632714558e-01 5.402125282299352627e-01
-3.463459331946440733e-01 5.415337354352141030e-01
-3.435681120029533964e-01 5.428380082888752955e-01
-3.407713630538878880e-01 5.441250688677857772e-01
-3.379556334542672125e-01 5.453946342062965247e-01
-3.351208702520420690e-01 5.466464161440576230e-01
-3.322670204362959678e-01 5.478801211672805760e-01
-3.293940309372436759e-01 5.490954502430858142e-01
-3.265018486262313835e-01 5.502920986465436037e-01
-3.235904203157372039e-01 5.514697557799934646e-01
-3.206596927593712287e-01 5.526281049841992310e-01
-3.177096126518744734e-01 5.537668233408712393e-01
-3.147401266291203759e-01 5.548855814660323960e-01
-3.117511812681137973e-01 5.559840432936993260e-01
-3.087427230869910777e-01 5.570618658492836328e-01
-3.057146985450206467e-01 5.581186990120847735e-01
-3.026670540426021905e-01 5.591541852662063050e-01
-2.995997359212673183e-01 5.601679594391627548e-01
-2.965126904636793403e-01 5.611596484273950747e-01
-2.934058638936333230e-01 5.621288709078544610e-01
-2.902792023760560891e-01 5.630752370347447133e-01
-2.871326520170053298e-01 5.639983481204351445e-01
-2.839661588636714362e-01 5.648977962994899960e-01
-2.807796689043760563e-01 5.657731641746575058e-01
-2.775731280685724278e-01 5.666240244435776230e-01
-2.743464822268458225e-01 5.674499395048535622e-01
-2.710996771909130465e-01 5.682504610420275881e-01
-2.678326587136223291e-01 5.690251295838567591e-01
-2.645453724889537117e-01 5.697734740391575681e-01
-2.612377641520193250e-01 5.704950112043305488e-01
-2.579097792790626120e-01 5.711892452414972787e-01
-2.545613633874584947e-01 5.718556671249902523e-01
-2.511924619357141508e-01 5.724937540537377023e-01
-2.478030203234679041e-01 5.731029688268323152e-01
-2.443929838914900565e-01 5.736827591793141057e-01
-2.409622979216825278e-01 5.742325570749187147e-01
-2.375109076370789940e-01 5.747517779521881254e-01
-2.340387582018449986e-01 5.752398199199989515e-01
-2.305457947212769254e-01 5.756960628981370176e-01
-2.270319622418036087e-01 5.761198676980838762e-01
-2.234972057509856114e-01 5.765105750386680938e-01
-2.199414701775148362e-01 5.768675044906347305e-01
-2.163647003912150812e-01 5.771899533435294050e-01
-2.127668412030419287e-01 5.774771953875309505e-01
-2.091478373650820788e-01 5.777284796020115687e-01
-2.055076335705544321e-01 5.779430287416282841e-01
-2.018461744538096736e-01 5.781200378096256198e-01
-1.981634045903298835e-01 5.782586724067626527e-01
-1.944592684967287322e-01 5.783580669427970111e-01
-1.907337106307517571e-01 5.784173226957809444e-01
-1.869866753912765300e-01 5.784355057024628266e-01
-1.832181071183113241e-01 5.784116444608449203e-01
-1.794279500929972238e-01 5.783447274232944579e-01
-1.756161485376064590e-01 5.782337002555802963e-01
-1.717826466155431553e-01 5.780774628335985099e-01
-1.679273884313423337e-01 5.778748659453611936e-01
-1.640503180306715492e-01 5.776247076608626019e-01
-1.601513794003300295e-01 5.773257293265758872e-01
-1.562305164682482039e-01 5.769766111343702653e-01
-1.522876731034887299e-01 5.765759672063097696e-01
-1.483227931162456326e-01 5.761223401268360522e-01
-1.443358202578444716e-01 5.756141948418127541e-01
-1.403266982207426739e-01 5.750499118293506129e-01
-1.362953706385295893e-01 5.744277794296029915e-01
-1.322417810859258247e-01 5.737459851990059922e-01
-1.281658730787840761e-01 5.730026061276474181e-01
-1.240675900740885185e-01 5.721955975252538407e-01
-1.199468754699548334e-01 5.713227803397719073e-01
-1.158036726056307641e-01 5.703818266202835829e-01
-1.116379247614957965e-01 5.693702427697564517e-01
-1.074495751590594517e-01 5.682853501483295933e-01
-1.032385669609664769e-01 5.671242624783826569e-01
-9.900484327098972581e-02 5.658838593599136990e-01
-9.474834713403541830e-02 5.645607550166483746e-01
-9.046902153614147513e-02 5.631512611425750769e-01
-8.616680940447699055e-02 5.616513423801332561e-01
-8.184165360734328709e-02 5.600565624981278523e-01
-7.749349695417280526e-02 5.583620186940897456e-01
-7.312228219553021380e-02 5.565622605372828602e-01
-6.872795202311160478e-02 5.546511887619445247e-01
-6.431044906974429931e-02 5.526219272026465790e-01
-5.986971590938847121e-02 5.504666582842095979e-01
-5.540569505713478782e-02 5.481764080426450025e-01
-5.091832896920609614e-02 5.457407596168677433e-01
-4.640756004295715914e-02 5.431474626075707413e-01
-4.187333061687421171e-02 5.403818860098711374e-01
-3.731558297057539081e-02 5.374262272625334180e-01
-3.273425932480926448e-02 5.342583236102829147e-01
-2.812930184145787105e-02 5.308497781097212265e-01
-2.350065262353415868e-02 5.271628188347533550e-01
-1.884825371518251969e-02 5.231445909318237497e-01
-1.417204710167952950e-02 5.187155404292513872e-01
-9.471974709432950945e-03 5.137413393907581671e-01
-4.747978405982731728e-03 5.079407436927509956e-01
0.000000000000000000e+00 nan
0.000000000000000000e+00 nan
0.000000000000000000e+00 1.124894019870130712e-01
0.000000000000000000e+00 7.005224976295387762e-02
0.000000000000000000e+00 5.138772212167097564e-02
0.000000000000000000e+00 4.070135132601393479e-02
0.000000000000000000e+00 3.373639295381281045e-02
0.000000000000000000e+00 2.882419505843358820e-02
0.000000000000000000e+00 2.516887854014271397e-02
0.000000000000000000e+00 2.234061294086586713e-02
0.000000000000000000e+00 2.008619352807272662e-02

